A Core Model for Choreographic Programming

Choreographic Programming is a programming paradigm for building concurrent programs that are deadlock-free by construction, as a result of programming communications declaratively and then synthesising process implementations automatically. Despite strong interest on choreographies, a foundational model that explains which computations can be performed with the hallmark constructs of choreographies is still missing. In this work, we introduce Core Choreographies (CC), a model that includes only the core primitives of choreographic programming. Every computable function can be implemented as a choreography in CC, from which we can synthesise a process implementation where independent computations run in parallel. We discuss the design of CC and argue that it constitutes a canonical model for choreographic programming.

==> classes.pdf_tex <==
%% Creator: Inkscape 0.48.5, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'classes.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{217.6bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.94485294)%
    \put(0,0){\includegraphics[width=\unitlength]{classes.pdf}}%
    \put(0.07720588,0.86769418){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large Choreographies}}}%
    \put(0.11397059,0.73901771){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large Projectable Choreographies}}}%
    \put(0.07720588,0.37137065){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large Processes}}}%
    \put(0.11397059,0.26107653){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large Deadlock-free Processes}}}%
    \put(0.15073529,0.13240006){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\Large Choreography Projections}}}%
    \put(0.84926471,0.53681183){\color[rgb]{0,0,0}\makebox(0,0)[rb]{\smash{\Large EPP}}}%
  \end{picture}%
\endgroup%

